OWLS I: The Olin Wilson Legacy Survey

We present initial results from a planned 10 year survey of Ca II H & K emission, using observations made with the ARC 3.5m Telescope at Apache Point Observatory. The primary goal of the survey is to investigate activity cycles in low mass stars. The sample includes stars chosen from the legacy Mount Wilson survey carried out by Olin Wilson more than 50 years ago, together with newly identified planet-host stars and a select sample of early-mid M dwarfs. This paper presents the first four years of data, comprising 1040 observations of 271 stars, with a specific focus on K and M stars. We identify a subsample of 153 stars for continuing observations over the full 10 year survey. Early results indicate that our data are consistent with the MWO cycle periods over a time span of more than 50 years; that there is a bifurcation in activity in the late K range with separate populations of low and high activity stars at lower masses; and that M dwarf planet hosts tend to be mainly found in the population of low activity stars, even in the unbiased (by activity) TESS sample, potentially indicating a link between activity and planet formation. We have also found indications of possible cyclic variability in some of the lower mass stars in the sample. Our ultimate goal is to link the activity cycle and rotation periods in a robust sample of stars spanning FGKM spectral types and to investigate the implications for the underlying magnetic dynamo.

==> owlsTab1_Updated.csv <==
Name,Sample,Planet,G,Bp-Rp,Parallax,M_G,Spectral Type,Monitor sample,Mean S_MWO,Number S_MWO obs,B-V from Bp-Rp,Teff from Bp-Rp,log(R'HK)
HD 224930,MWO,,5.50,0.92,81.2,5.05,G,0,0.178,1,0.748,5440,-4.747
HD 3167,planet,1,8.76,0.99,21.1,5.39,K,1,0.175,5,0.827,5244,-4.799
HD 3443,MWO,,5.95,0.92,64.9,5.02,G,0,0.170,3,0.748,5440,-4.783
WASP-93,planet,1,10.98,0.63,2.7,3.11,F,0,0.195,2,0.477,6387,-4.608
HAT-P-16,planet,1,10.76,0.73,4.4,3.97,F,0,0.160,1,0.565,6036,-4.828
HD 3651,MWO,1,5.63,1.02,89.8,5.40,K,1,0.164,5,0.860,5162,-4.870
HD 3795,MWO,,5.93,0.93,35.1,3.66,G,0,0.156,3,0.757,5420,-4.870
GJ 29.1,PMSU,,9.55,2.12,46.0,7.87,M,0,5.422,1,1.493,3630,-3.502
HD 4628,MWO,,5.44,1.11,134.5,6.09,K,1,0.225,5,0.894,5075,-4.652
K2-209,planet,1,10.74,1.26,13.0,6.32,K,1,0.365,5,1.028,4741,-4.454
K2-222,planet,1,9.36,0.74,9.8,4.33,F,0,0.162,3,0.569,6023,-4.815
TOI 1468.01,TESS,1,12.12,2.60,40.4,10.15,M,1,1.065,5,1.555,3372,-4.185
TOI 2009.01,TESS,1,8.03,1.35,48.7,6.47,K,1,0.642,7,1.097,4582,-4.218
TOI 1467.01,TESS,1,11.56,1.93,26.7,8.69,M,1,1.019,5,1.437,3794,-4.213
HD 10476,MWO,,5.00,1.02,130.8,5.58,K,1,0.201,6,0.860,5162,-4.709
HD 10780,MWO,,5.38,0.97,99.6,5.37,K,1,0.297,8,0.800,5313,-4.415
WASP-156,planet,1,11.32,1.16,8.2,5.88,K,0,0.197,4,0.942,4952,-4.767
TOI 2431.01,TESS,1,10.32,1.67,27.7,7.54,K,1,1.130,5,1.322,4135,-4.125
TOI 1563.01,TESS,1,10.10,1.32,19.6,6.56,K,1,0.889,6,1.075,4635,-4.047
HD 16160,MWO,,5.50,1.20,138.3,6.20,K,1,0.263,6,0.980,4854,-4.604
TOI 2443.01,TESS,1,9.03,1.50,41.8,7.14,K,1,0.462,5,1.213,4342,-4.474
HD 17156,planet,1,8.03,0.76,12.8,3.57,F,0,0.146,2,0.577,5998,-4.950
HD 17925,MWO,,5.80,1.03,96.5,5.72,K,1,0.644,5,0.863,5154,-4.042
TOI 1648.01,TESS,1,10.18,1.18,14.3,5.96,K,1,0.246,5,0.961,4903,-4.633
GJ 1054 A,PMSU,,9.43,1.94,51.1,7.97,M,1,5.025,3,1.439,3788,-3.520
GJ 3203,PMSU,,9.59,1.80,31.0,7.05,K,0,3.584,2,1.404,3914,-3.664
WASP-11,planet,1,11.55,1.22,8.0,6.07,K,1,0.298,2,0.998,4812,-4.543
HD 20630,MWO,,4.66,0.86,107.8,4.82,G,1,0.349,3,0.691,5628,-4.250
GJ 3218,PMSU,,10.35,2.30,58.0,9.17,M,1,2.417,1,1.512,3520,-3.833
GJ 140 A,PMSU,,9.95,2.07,48.3,8.37,M,1,3.283,4,1.478,3678,-3.719
K2-175,planet,1,10.63,0.85,4.0,3.64,G,0,0.143,3,0.680,5660,-4.964
HD 22049,MWO,1,3.37,1.12,310.6,5.83,K,1,0.456,9,0.903,5050,-4.247
HD 22072,MWO,,5.90,1.09,23.9,2.79,K,0,0.146,8,0.881,5107,-4.979
K2-56,planet,1,10.86,0.88,5.5,4.58,G,0,0.161,5,0.710,5550,-4.829
K2-77,planet,1,11.92,1.25,7.0,6.15,K,1,0.557,6,1.021,4759,-4.230
HD 23249,MWO,,3.13,1.15,110.2,3.35,K,0,0.142,6,0.932,4977,-5.025
K2-111,planet,1,10.93,0.91,5.0,4.41,G,0,0.150,2,0.739,5460,-4.902
HD 25998,MWO,,5.37,0.68,46.9,3.72,F,0,0.283,2,0.513,6238,-4.302
HD 26965,MWO,,4.18,1.04,199.6,5.68,K,1,0.186,7,0.866,5146,-4.769
GJ 166 C,PMSU,,9.78,2.99,199.5,11.28,M,0,4.366,1,1.659,3187,-3.648
HD 26913,MWO,,6.76,0.87,45.2,5.04,G,1,0.369,2,0.701,5595,-4.224
HD 26923,MWO,,6.16,0.75,45.3,4.44,F,0,0.268,2,0.573,6011,-4.361
TOI 1683.01,TESS,1,10.51,1.45,19.5,6.96,K,1,0.960,6,1.168,4412,-4.079
K2-136,planet,1,10.85,1.50,16.8,6.99,K,1,1.170,6,1.213,4342,-4.034
HD 29645,MWO,,5.82,0.74,31.3,3.30,F,0,0.141,2,0.569,6023,-5.008
GJ 176,PMSU,1,9.00,2.31,105.4,9.11,M,1,1.181,5,1.514,3515,-4.143
HD 30495,MWO,,5.32,0.82,75.5,4.71,G,1,0.279,4,0.646,5783,-4.371
K2-232,planet,1,9.73,0.78,7.6,4.14,G,0,0.154,2,0.591,5944,-4.871
GJ 182,PMSU,,9.32,1.91,41.0,7.38,M,1,5.868,6,1.433,3806,-3.451
HD 32147,MWO,,5.87,1.25,113.1,6.14,K,1,0.331,7,1.021,4759,-4.502
WASP-35,planet,1,10.85,0.78,4.9,4.31,G,0,0.160,2,0.591,5944,-4.826
K2-291,planet,1,9.87,0.90,11.1,5.09,G,1,0.271,2,0.730,5480,-4.420
KELT-7,planet,1,8.45,0.58,7.3,2.76,F,0,0.209,2,0.435,6570,-4.538
HD 37394,MWO,,5.98,1.01,81.4,5.53,K,1,0.428,10,0.857,5170,-4.248
HD 39587,MWO,,4.18,0.77,113.1,4.45,G,0,0.322,3,0.583,5979,-4.243
TOI 1693.01,TESS,1,11.84,2.42,32.4,9.39,M,1,0.823,5,1.524,3459,-4.290
KELT-2 A,planet,1,8.58,0.68,7.4,2.94,F,0,0.141,2,0.513,6238,-5.039
GJ 234 A,PMSU,,9.58,3.10,243.0,11.51,M,0,9.618,1,1.679,3137,-3.311
TOI 1701.01,TESS,1,11.55,1.24,8.1,6.08,K,0,0.263,7,1.013,4776,-4.626
CoRoT-7,planet,1,11.52,1.01,6.2,5.49,K,1,0.273,6,0.857,5170,-4.504
TOI 1730.01,TESS,1,11.39,2.10,28.0,8.63,M,1,1.112,5,1.488,3650,-4.191
HAT-P-24,planet,1,11.64,0.63,2.4,3.52,F,0,0.154,2,0.477,6387,-4.911
XO-4,planet,1,10.51,0.66,3.6,3.32,F,0,0.148,2,0.495,6303,-4.970
HAT-P-20,planet,1,10.99,1.43,14.0,6.73,K,1,1.141,5,1.150,4440,-3.981
HAT-P-33,planet,1,11.02,0.59,2.5,3.01,F,0,0.167,1,0.443,6538,-4.806
GJ 278 C,PMSU,,8.32,1.94,66.2,7.42,M,0,3.470,1,1.439,3788,-3.681
TOI 969.01,planet,1,11.27,1.47,12.9,6.82,K,1,1.060,6,1.186,4384,-4.052
YZ CMi,PMSU,,9.68,3.00,167.0,10.79,M,1,16.846,5,1.661,3182,-3.062
XO-2 N,planet,1,10.97,1.01,6.5,5.02,K,0,0.189,2,0.857,5170,-4.752
GJ 3470,planet,1,11.35,2.30,34.0,9.01,M,1,1.468,5,1.512,3520,-4.049
GJ 3481,PMSU,,8.84,1.70,56.0,7.58,K,1,1.337,5,1.340,4100,-4.066
GJ 3482,PMSU,,10.16,2.50,56.0,8.90,M,1,4.947,4,1.530,3430,-3.506
HAT-P-30,planet,1,10.30,0.68,4.6,3.63,F,0,0.146,1,0.513,6238,-4.976
K2-105,planet,1,11.71,0.97,5.0,5.22,K,0,0.258,2,0.800,5313,-4.502
GJ 2069 A,PMSU,,10.55,2.87,60.2,9.45,M,0,6.987,1,1.628,3236,-3.419
K2-184,planet,1,10.13,1.01,13.2,5.73,K,1,0.278,2,0.857,5170,-4.492
K2-100,planet,1,10.41,0.75,5.3,4.01,F,0,0.318,2,0.573,6011,-4.246
K2-263,planet,1,11.41,0.97,6.1,5.34,K,0,0.167,2,0.800,5313,-4.826
HD 72905,MWO,,5.48,0.80,69.2,4.68,G,1,0.364,2,0.618,5871,-4.188
HAT-P-13,planet,1,10.42,0.87,4.0,3.44,G,0,0.130,2,0.701,5595,-5.098
K2-182,planet,1,11.72,1.07,6.4,5.76,K,1,0.396,4,0.875,5123,-4.303
WASP-84,planet,1,10.57,1.02,9.9,5.56,K,0,0.494,3,0.860,5162,-4.175
K2-275,planet,1,11.81,1.21,8.1,6.35,K,1,0.803,5,0.990,4830,-4.029
HD 75332,MWO,,6.07,0.68,36.3,3.88,F,1,0.271,4,0.513,6238,-4.333
55 Cnc,planet,1,5.71,1.01,79.4,5.21,K,1,0.167,106,0.857,5170,-4.853
WASP-65,planet,1,11.75,0.86,3.6,4.55,G,0,0.210,2,0.691,5628,-4.591
HD 76151,MWO,,5.83,0.83,59.3,4.70,G,1,0.221,8,0.658,5731,-4.540
HD 76572,MWO,,6.12,0.63,17.7,2.37,F,0,0.147,2,0.477,6387,-4.997
GJ 3522,PMSU,,9.97,2.88,147.7,10.82,M,0,8.511,1,1.631,3232,-3.336
EPIC 211945201,planet,1,10.05,0.73,5.5,3.74,F,0,0.141,2,0.565,6036,-5.013
HD 78366,MWO,,5.79,0.75,52.5,4.40,F,1,0.243,2,0.573,6011,-4.432
GJ 338 A,PMSU,1,6.98,1.82,157.9,7.97,K,1,1.700,7,1.412,3882,-3.988
GJ 338 B,PMSU,1,7.05,1.85,157.9,8.04,M,1,1.694,6,1.422,3843,-3.989
WASP-13,planet,1,10.38,0.76,4.4,3.58,F,0,0.144,1,0.577,5998,-4.968
HD 80653,planet,1,9.31,0.79,9.1,4.10,G,0,0.148,2,0.604,5907,-4.922
HD 80606,planet,1,8.82,0.91,15.0,4.70,G,0,0.151,3,0.739,5460,-4.900
HD 81809,MWO,,5.12,0.85,29.6,2.48,G,1,0.183,8,0.680,5660,-4.702
HD 82443,MWO,,6.83,0.98,55.3,5.55,K,1,0.612,2,0.812,5280,-4.028
HD 82885,MWO,,5.16,0.93,89.3,4.92,G,0,0.255,1,0.757,5420,-4.480
GJ 362,PMSU,,10.07,2.58,84.2,9.69,M,1,3.538,1,1.550,3384,-3.661
KELT-3,planet,1,9.76,0.63,4.7,3.14,F,0,0.158,1,0.477,6387,-4.874
TOI 2104.01,TESS,1,10.64,1.15,13.0,6.21,K,1,0.319,6,0.932,4977,-4.462
HD 88355,MWO,,6.30,0.63,15.5,2.25,F,0,0.191,1,0.477,6387,-4.629
GJ 2079,PMSU,,9.36,1.90,42.7,7.52,M,1,5.618,5,1.432,3813,-3.470
HD 88737,MWO,,5.88,0.72,18.5,2.22,F,0,0.242,1,0.560,6048,-4.430
HD 89345,planet,1,9.22,0.90,7.5,3.60,G,0,0.144,2,0.730,5480,-4.949
AD Leo,PMSU,,8.21,2.57,201.4,9.73,M,1,10.035,5,1.548,3390,-3.207
HD 89744,MWO,1,5.59,0.69,25.9,2.65,F,0,0.141,2,0.525,6196,-5.038
HAT-P-22,planet,1,9.52,0.99,12.2,4.95,K,0,0.164,2,0.827,5244,-4.851
KELT-4 A,planet,1,9.96,0.67,4.6,3.25,F,0,0.150,1,0.500,6280,-4.934
TOI 1260.01,TESS,1,11.57,1.57,13.6,7.24,K,1,0.972,6,1.264,4252,-4.166
Qatar 8,planet,1,11.35,0.84,3.5,4.08,G,0,0.165,2,0.669,5684,-4.797
K2-266,planet,1,11.35,1.48,12.9,6.90,K,1,0.290,4,1.195,4370,-4.698
WASP-127,planet,1,10.05,0.81,6.2,4.03,G,0,0.157,2,0.632,5828,-4.854
KELT-24,planet,1,8.24,0.60,10.3,3.31,F,0,0.178,2,0.451,6500,-4.717
K2-261,planet,1,10.46,0.96,4.7,3.80,K,0,0.145,1,0.787,5346,-4.957
DS Leo,PMSU,,8.81,2.01,83.8,8.42,M,1,4.370,5,1.458,3733,-3.587
HD 95735,MWO,1,6.55,2.22,392.8,9.52,M,1,0.339,5,1.504,3566,-4.694
WASP-106,planet,1,11.37,0.71,2.8,3.61,F,0,0.167,2,0.549,6096,-4.775
HD 97334,MWO,,6.24,0.79,44.1,4.47,G,1,0.336,2,0.604,5907,-4.226
HD 97658,planet,1,7.51,1.02,46.3,5.84,K,1,0.210,7,0.860,5162,-4.678
K2-36,planet,1,11.53,1.21,9.1,6.32,K,1,0.583,2,0.990,4830,-4.184
K2-3,planet,1,11.48,1.84,22.7,8.25,M,1,0.986,4,1.420,3850,-4.223
HD 100180,MWO,,6.12,0.74,42.3,4.25,F,0,0.179,1,0.569,6023,-4.699
HD 100563,MWO,,5.63,0.60,37.0,3.47,F,0,0.203,2,0.451,6500,-4.570
HD 101501,MWO,,5.08,0.90,104.4,5.18,G,1,0.290,6,0.730,5480,-4.378
Gl 436,planet,1,9.57,2.46,102.3,9.62,M,1,0.672,7,1.527,3444,-4.375
TOI 1801.01,TESS,1,10.83,1.95,32.6,8.39,M,1,1.730,5,1.441,3782,-3.983
HD 103095,MWO,,6.20,1.00,109.0,6.39,K,1,0.185,6,0.842,5207,-4.760
TOI 2105.01,TESS,1,10.48,1.24,13.7,6.17,K,1,0.333,5,1.013,4776,-4.492
K2-131,planet,1,11.90,1.10,6.5,5.97,K,0,0.505,2,0.884,5100,-4.181
K2-244,planet,1,11.63,0.85,4.7,4.98,G,0,0.199,2,0.680,5660,-4.631
HD 106315,planet,1,8.89,0.62,9.1,3.69,F,0,0.161,3,0.469,6425,-4.845
HD 107213,MWO,,6.24,0.67,20.9,2.85,F,0,0.141,1,0.500,6280,-5.047
TOI 2079.01,TESS,1,11.96,2.26,26.9,9.11,M,1,2.716,5,1.508,3543,-3.786
K2-162,planet,1,11.97,1.26,8.0,6.48,K,1,0.429,4,1.028,4741,-4.369
K2-229,planet,1,10.79,1.04,9.7,5.73,K,1,0.394,4,0.866,5146,-4.299
GJ 3727,PMSU,,10.64,2.30,51.5,9.20,M,1,2.428,1,1.512,3520,-3.831
WASP-107,planet,1,11.17,1.55,15.4,7.11,K,1,0.895,5,1.252,4276,-4.195
TOI 1827.01,TESS,1,10.09,2.76,123.8,10.56,M,1,0.561,5,1.595,3281,-4.483
HD 111456,MWO,,5.69,0.67,38.2,3.60,F,0,0.302,1,0.500,6280,-4.248
GJ 487,PMSU,,9.71,2.65,97.9,9.66,M,0,2.772,1,1.568,3344,-3.776
GJ 490 A,PMSU,,9.77,2.06,46.8,8.12,M,1,7.150,1,1.475,3687,-3.380
GJ 494,PMSU,1,8.91,2.16,86.9,8.60,M,1,9.087,4,1.498,3602,-3.273
TOI 1823.01,TESS,1,10.39,1.22,13.9,6.11,K,1,0.291,5,0.998,4812,-4.557
HD 114378,MWO,,4.66,0.63,56.1,3.40,F,0,0.263,1,0.477,6387,-4.348
HD 114710,MWO,,4.02,0.76,108.7,4.21,F,0,0.195,3,0.577,5998,-4.619
HD 115043,MWO,,6.64,0.79,39.7,4.64,G,1,0.307,2,0.604,5907,-4.283
HD 115383,MWO,1,5.00,0.73,57.0,3.78,F,1,0.306,3,0.565,6036,-4.265
HD 115404,MWO,1,6.28,1.11,91.0,6.08,K,1,0.492,6,0.894,5075,-4.201
HD 115617,MWO,1,4.48,0.87,117.2,4.82,G,0,0.165,2,0.701,5595,-4.804
TOI 1807.01,TESS,1,9.68,1.27,23.5,6.53,K,1,0.942,6,1.036,4723,-3.990
HD 119130,planet,1,9.76,0.83,8.7,4.46,G,0,0.165,2,0.658,5731,-4.800
HD 120136,MWO,1,4.29,0.64,63.9,3.32,F,0,0.193,2,0.486,6350,-4.622
Wolf 503,planet,1,9.90,1.29,22.4,6.65,K,1,0.275,4,1.052,4688,-4.626
HAT-P-26,planet,1,11.46,1.10,7.0,5.70,K,0,0.188,5,0.884,5100,-4.770
HD 124570,MWO,,5.37,0.71,29.7,2.74,F,0,0.135,2,0.549,6096,-5.103
HD 124850,MWO,,3.88,0.69,45.5,2.17,F,0,0.207,1,0.525,6196,-4.557
TOI 1180.01,TESS,1,10.74,1.25,13.9,6.45,K,1,0.419,4,1.021,4759,-4.375
HD 126053,MWO,,6.08,0.83,57.3,4.87,G,0,0.176,2,0.658,5731,-4.736
KELT-18,planet,1,10.10,0.53,3.1,2.55,F,0,0.240,2,0.399,6715,-4.405
TOI 1416.01,TESS,1,9.65,1.13,18.1,5.95,K,1,0.271,5,0.913,5026,-4.545
TOI 2076.01,TESS,1,8.91,1.04,23.8,5.80,K,1,0.537,2,0.866,5146,-4.136
WASP-14,planet,1,9.65,0.61,6.1,3.59,F,0,0.150,2,0.460,6463,-4.971
HD 129333,MWO,,7.50,0.88,29.0,4.81,G,1,0.596,3,0.710,5550,-3.964
Qatar 6,planet,1,11.12,1.16,9.9,6.10,K,1,0.563,6,0.942,4952,-4.167
HD 131156 B,MWO,,6.43,1.52,148.5,7.29,K,1,1.236,5,1.231,4314,-4.028
HD 131156 A,MWO,,4.42,0.91,148.5,5.28,G,1,0.423,2,0.739,5460,-4.164
WASP-113,planet,1,11.60,0.79,2.3,3.38,G,0,0.144,2,0.604,5907,-4.961
HD 136202,MWO,,4.87,0.70,39.8,2.87,F,0,0.148,1,0.537,6148,-4.949
TOI 2018.01,TESS,1,9.72,1.56,35.7,7.48,K,1,1.093,6,1.258,4264,-4.108
GJ 581,planet,1,9.41,2.57,158.7,10.41,M,1,0.532,2,1.548,3390,-4.483
GJ 9520,PMSU,,9.11,2.22,87.4,8.81,M,1,9.410,4,1.504,3566,-3.251
KELT-23 A,planet,1,10.18,0.79,7.9,4.67,G,0,0.159,4,0.604,5907,-4.838
TOI 2023.01,TESS,1,9.08,1.13,27.1,6.24,K,1,0.322,6,0.913,5026,-4.444
TOI 1411.01,TESS,1,9.88,1.59,30.8,7.32,K,1,1.048,5,1.275,4229,-4.142
HD 141004,MWO,1,4.20,0.78,84.6,3.84,G,0,0.168,1,0.591,5944,-4.767
HD 142373,MWO,,4.37,0.77,63.2,3.37,G,0,0.149,1,0.583,5979,-4.921
TOI 2103.01,TESS,1,10.93,1.16,10.4,6.02,K,1,0.330,6,0.942,4952,-4.449
TOI 2013.01,TESS,1,11.51,2.65,63.2,10.52,M,0,0.578,5,1.568,3344,-4.457
TOI 1739.01,TESS,1,10.42,1.19,14.1,6.16,K,1,0.640,5,0.971,4879,-4.124
HD 143761,MWO,1,5.21,0.79,57.2,4.00,G,0,0.154,1,0.604,5907,-4.874
XO-1,planet,1,11.00,0.87,6.1,4.93,G,0,0.211,1,0.701,5595,-4.593
WASP-38,planet,1,9.21,0.71,7.3,3.53,F,0,0.155,2,0.549,6096,-4.874
GJ 9552,PMSU,,9.06,2.17,49.4,7.53,M,0,8.136,4,1.499,3596,-3.320
TOI 1741.01,TESS,1,11.31,1.50,16.1,7.35,K,1,0.824,5,1.213,4342,-4.196
HD 149026,planet,1,8.01,0.74,13.2,3.61,F,0,0.151,2,0.569,6023,-4.906
HD 149661,MWO,,5.53,1.01,100.8,5.55,K,1,0.305,7,0.857,5170,-4.438
HD 152391,MWO,,6.43,0.93,59.5,5.30,G,1,0.408,6,0.757,5420,-4.198
GJ 649,PMSU,1,8.82,2.12,96.3,8.74,M,1,1.665,5,1.493,3630,-4.015
TOI 2279.01,TESS,1,10.82,1.12,10.6,5.94,K,1,0.624,5,0.903,5050,-4.088
TOI 1346.01,TESS,1,11.30,1.13,8.6,5.98,K,1,0.602,4,0.913,5026,-4.113
TOI 1453.01,TESS,1,10.73,1.14,12.7,6.24,K,1,0.290,5,0.923,5001,-4.510
HD 155886,MWO,,4.80,1.06,168.0,5.93,K,1,0.356,3,0.872,5131,-4.359
HD 155885,MWO,,4.78,1.04,168.0,5.91,K,1,0.347,3,0.866,5146,-4.370
HD 156026,MWO,,5.89,1.41,168.0,7.02,K,1,0.758,2,1.137,4475,-4.163
HAT-P-14,planet,1,9.87,0.62,4.5,3.12,F,0,0.161,1,0.469,6425,-4.849
TOI 2133.01,TESS,1,11.63,1.60,13.3,7.25,K,1,1.476,3,1.281,4217,-3.974
TOI 2088.01,TESS,1,11.48,1.18,7.9,5.96,K,0,0.338,5,0.961,4903,-4.447
TOI 2318.01,TESS,1,9.24,1.14,11.6,4.56,K,1,0.418,5,0.923,5001,-4.307
GJ 4020,PMSU,,9.73,1.72,31.4,7.21,K,0,4.212,2,1.355,4026,-3.562
HD 160346,MWO,,6.20,1.19,99.1,6.18,K,1,0.278,6,0.971,4879,-4.566
HD 161239,MWO,,5.56,0.82,25.4,2.58,G,0,0.141,4,0.646,5783,-4.990
TrES-4,planet,1,11.47,0.69,1.9,2.88,F,0,0.143,1,0.525,6196,-5.015
GJ 699,planet,1,8.20,2.84,546.9,11.88,M,1,0.647,4,1.619,3247,-4.442
TOI 1748.01,TESS,1,11.16,1.17,9.9,6.13,K,1,0.681,4,0.951,4928,-4.080
TOI 1747.01,TESS,1,11.13,1.42,14.2,6.90,K,1,0.864,4,1.143,4457,-4.106
HD 165341 A,MWO,,3.92,1.00,195.6,5.38,K,1,0.336,7,0.842,5207,-4.370
HD 165341 B,MWO,,3.92,1.00,195.9,5.38,K,1,0.947,6,0.842,5207,-3.838
TOI 2134.01,TESS,1,8.51,1.44,44.2,6.73,K,1,0.502,6,1.159,4426,-4.379
TOI 1184.01,TESS,1,10.62,1.35,17.0,6.78,K,1,0.596,5,1.097,4582,-4.254
TOI 1643.01,TESS,1,9.28,1.22,24.5,6.23,K,1,0.693,5,0.998,4812,-4.106
HD 166620,MWO,,6.11,1.09,90.1,5.89,K,0,0.172,9,0.881,5107,-4.840
TOI 1301.01,TESS,1,11.14,1.21,11.0,6.34,K,1,0.633,5,0.990,4830,-4.143
TOI 2274.01,TESS,1,11.27,1.82,20.4,7.82,K,1,1.745,5,1.412,3882,-3.976
Kepler-102,planet,1,11.48,1.24,9.2,6.31,K,1,0.466,5,1.013,4776,-4.315
Kepler-410 A,planet,1,9.37,0.65,6.7,3.52,F,0,0.149,2,0.491,6326,-4.953
KELT-8,planet,1,10.67,0.89,5.0,4.18,G,0,0.155,1,0.720,5515,-4.865
Kepler-37,planet,1,9.55,0.93,15.6,5.52,G,1,0.213,1,0.757,5420,-4.606
Kepler-408,planet,1,8.70,0.71,11.2,3.95,F,0,0.146,1,0.549,6096,-4.961
TOI 1450.01,TESS,1,11.24,2.55,44.5,9.48,M,1,0.878,4,1.543,3401,-4.263
HD 178428,MWO,,5.89,0.87,46.8,4.25,G,0,0.135,1,0.701,5595,-5.039
Kepler-21,planet,1,8.13,0.69,9.2,2.94,F,0,0.190,1,0.525,6196,-4.635
Kepler-444,planet,1,8.64,1.03,27.4,5.83,K,1,0.167,5,0.863,5154,-4.855
TOI 1290.01,TESS,1,9.93,0.81,6.9,4.13,G,0,0.146,1,0.632,5828,-4.941
HD 182572,MWO,,4.94,0.90,66.8,4.07,G,0,0.131,1,0.730,5480,-5.067
TOI 1280.01,TESS,1,11.27,1.26,10.8,6.44,K,1,0.485,2,1.028,4741,-4.306
HD 185144,MWO,,4.38,0.98,173.5,5.58,K,1,0.204,10,0.812,5280,-4.671
Kepler-409,planet,1,9.39,0.96,14.6,5.22,K,0,0.163,3,0.787,5346,-4.844
HD 187013,MWO,,4.84,0.63,47.8,3.24,F,0,0.135,1,0.477,6387,-5.193
Kepler-96,planet,1,10.30,0.85,8.1,4.84,G,0,0.273,1,0.680,5660,-4.399
HAT-P-11,planet,1,9.15,1.28,26.5,6.26,K,1,0.461,6,1.044,4706,-4.343
HD 189733,planet,1,7.41,1.11,50.6,5.93,K,1,0.526,6,0.894,5075,-4.166
HD 190007,MWO,1,7.06,1.35,78.6,6.54,K,1,0.686,3,1.097,4582,-4.186
HD 190360,MWO,1,5.53,0.90,62.4,4.51,G,0,0.147,2,0.730,5480,-4.925
TOI 2093.01,TESS,1,11.37,1.41,12.0,6.77,K,1,0.484,4,1.137,4475,-4.381
WASP-80,planet,1,11.27,1.80,20.1,7.78,K,1,1.232,3,1.404,3914,-4.128
WASP-2,planet,1,11.56,1.10,6.5,5.63,K,0,0.181,3,0.884,5100,-4.799
GJ 1257,PMSU,,9.33,1.61,41.4,7.42,K,1,3.009,2,1.287,4205,-3.670
WASP-69,planet,1,9.48,1.23,20.0,5.99,K,1,0.679,3,1.005,4794,-4.121
WASP-90,planet,1,11.46,0.73,2.1,3.09,F,0,0.153,1,0.565,6036,-4.890
HD 201091,MWO,,4.72,1.44,286.0,7.00,K,1,0.554,5,1.159,4426,-4.331
HD 201092,MWO,,5.42,1.70,286.0,7.71,K,1,1.101,3,1.340,4100,-4.151
HAT-P-17,planet,1,10.27,1.01,10.8,5.44,K,0,0.162,1,0.857,5170,-4.879
TOI 1759.01,TESS,1,10.84,1.81,24.9,7.82,K,1,1.233,4,1.408,3898,-4.128
HD 209458,planet,1,7.51,0.72,20.7,4.09,F,0,0.148,2,0.560,6048,-4.933
WASP-47,planet,1,11.79,0.96,3.7,4.66,K,0,0.185,1,0.787,5346,-4.735
GJ 849,planet,1,9.22,2.55,113.4,9.50,M,1,0.982,3,1.543,3401,-4.214
K2-65,planet,1,10.42,1.19,15.6,6.38,K,1,0.371,3,0.971,4879,-4.403
TOI 1410.01,TESS,1,10.87,1.37,13.7,6.56,K,1,0.384,4,1.110,4546,-4.483
EV Lac,PMSU,,9.00,2.73,198.0,10.48,M,1,9.617,4,1.588,3298,-3.245
HAT-P-8,planet,1,10.15,0.71,4.7,3.51,F,0,0.146,1,0.549,6096,-4.964
GJ 876,planet,1,8.88,2.82,214.0,10.53,M,1,1.024,2,1.613,3255,-4.237
HD 217014,MWO,1,5.26,0.82,64.6,4.31,G,0,0.154,1,0.646,5783,-4.879
HAT-P-1,planet,1,9.61,0.74,6.2,3.57,F,0,0.141,1,0.569,6023,-5.002
TOI 1423.01,TESS,1,11.51,1.13,8.9,6.24,K,0,0.216,3,0.913,5026,-4.690
TOI 1424.01,TESS,1,11.17,1.30,11.5,6.47,K,1,0.411,3,1.059,4670,-4.414
TOI 1544.01,TESS,1,11.10,1.37,1.1,1.36,K,0,0.171,3,1.110,4546,-4.959
HD 219134,planet,1,5.21,1.21,152.9,6.13,K,1,0.231,8,0.990,4830,-4.689
WASP-52,planet,1,11.95,1.11,5.7,5.73,K,1,0.543,3,0.894,5075,-4.150
K2-285,planet,1,11.80,1.09,6.4,5.84,K,1,0.413,2,0.881,5107,-4.284
HD 219834 B,MWO,,7.34,1.07,44.5,5.59,K,1,0.196,4,0.875,5123,-4.737
HD 219834 A,MWO,,4.91,0.92,44.9,3.17,G,1,0.149,5,0.748,5440,-4.913
K2-141,planet,1,10.72,1.39,16.1,6.76,K,1,0.909,4,1.123,4511,-4.069
GJ 9827,planet,1,9.84,1.59,33.7,7.47,K,1,0.780,4,1.275,4229,-4.278
GJ 4337,PMSU,,10.71,2.62,67.0,9.84,M,1,10.081,1,1.560,3361,-3.211
GJ 1284,PMSU,,9.92,2.55,62.7,8.91,M,0,5.753,1,1.543,3401,-3.446
EQ Peg,PMSU,1,9.04,2.67,159.7,10.05,M,0,11.964,1,1.573,3332,-3.143
GJ 897,PMSU,,9.74,2.35,89.9,9.51,M,1,9.395,1,1.518,3492,-3.238
HIP 116454,planet,1,9.93,1.09,16.0,5.95,K,1,0.270,3,0.881,5107,-4.526
HAT-P-6,planet,1,10.31,0.59,3.6,3.09,F,0,0.177,2,0.443,6538,-4.722
,,,,,,,,,,,,,
,,,,,,,, ,,,,,
,,,,,,,,,,,,,
,,,,,,,,,,,,,
,,,,,,,,,,,,,
,,,,,,,,,,,,,
,,,,,,,, ,,,,,

